Improving Cross-Lingual Transfer Learning for End-to-End Speech Recognition with Speech Translation

Transfer learning from high-resource languages is known to be an efficient way to improve end-to-end automatic speech recognition (ASR) for low-resource languages. Pre-trained or jointly trained encoder-decoder models, however, do not share the language modeling (decoder) for the same language, which is likely to be inefficient for distant target languages. We introduce speech-to-text translation (ST) as an auxiliary task to incorporate additional knowledge of the target language and enable transferring from that target language. Specifically, we first translate high-resource ASR transcripts into a target low-resource language, with which a ST model is trained. Both ST and target ASR share the same attention-based encoder-decoder architecture and vocabulary. The former task then provides a fully pre-trained model for the latter, bringing up to 24.6% word error rate (WER) reduction to the baseline (direct transfer from high-resource ASR). We show that training ST with human translations is not necessary. ST trained with machine translation (MT) pseudo-labels brings consistent gains. It can even outperform those using human labels when transferred to target ASR by leveraging only 500K MT examples. Even with pseudo-labels from low-resource MT (200K examples), ST-enhanced transfer brings up to 8.9% WER reduction to direct transfer.

==> acc_curve_mn.csv <==
Epoch,Baseline,CV+LS,CV+LS w/ ST
1,40.6542,36.1184,70.261
4,49.0826,43.9579,81.6727
7,51.8089,47.5397,84.8344
10,52.8665,52.8819,86.0483
13,53.4871,67.5304,86.0204
16,53.2717,75.705,86.7299
19,53.3296,77.6654,86.9523
22,53.3259,78.1235,87.2318
25,53.1745,80.9278,87.2367
28,52.6052,82.1171,87.1109
31,52.7601,82.5243,87.3788
34,52.4293,83.0651,87.4458

==> acc_curve_vi.csv <==
Epoch,Baseline,CV+LS,CV+LS w/ ST
1,55.3801,53.2202,60.1232
6,61.5034,58.0939,62.5574
11,62.5084,59.8808,71.1564
16,63.0102,61.2489,76.3064
21,63.4199,63.3359,78.3209
26,63.7409,69.2956,80.0119
31,64.1126,72.5154,81.2
36,64.9078,70.4733,82.1145
41,66.1711,75.6558,82.717
46,68.9261,77.1267,83.2932
51,72.825,78.0653,83.7176
56,75.9426,78.7589,84.0897
61,77.6069,79.1964,84.3372
66,78.6061,80.3897,84.5387
71,79.3741,81.2103,84.4875
76,80.1374,81.7295,84.7035

==> label_sampling_mn.csv <==
N Best,0 Filtering,10 Filtering
1,58.7,58.0,
2,57.9,58.6,
3,58.4,57.7,
4,58.1,57.6
5,57.8,57.3

==> label_sampling_nl.csv <==
N Best,0 Filtering,10 Filtering
1,41.3,42.6,
2,41.4,41.4,
3,41.2,41.7,
4,40.9,41.9,
5,41.2,40.9
